Running Distributed and Dynamic IoT Choreographies

IoT systems are growing larger and larger and are becoming suitable for basic automation tasks. One of the features IoT automation systems can provide is dealing with a dynamic system -- Devices leaving and joining the system during operation. Additionally, IoT automation systems operate in a decentralized manner. Current commercial automation systems have difficulty providing these features. Integrating new devices into an automation system takes manual intervention. Additionally, automation systems also require central entities to orchestrate the operation of participants. With smarter sensors and actors, we can move control operations into software deployed on a decentralized network of devices, and provide support for dynamic systems. In this paper, we present a framework for automation systems that demonstrates these two properties (distributed and dynamic). We represent applications as semantically described data flows that are run decentrally on participating devices, and connected at runtime via rules. This allows integrating new devices into applications without manual interaction and removes central controllers from the equation. This approach provides similar features to current automation systems (central engineering, multiple instantiation of applications), but enables distributed and dynamic operation. We demonstrate satisfying performance of the system via a quantitative evaluation.

==> figures/offering-to-rrc.tikz <==
\begin{tikzpicture}[
  node distance=5mm and 3mm, every node/.style={draw,rectangle,font=\scriptsize},
  nested style/.style={draw, solid,fill=white, rectangle,rounded corners=0mm},
  matrix title/.style={opacity=0, text opacity=1},
  ingredient/.style={draw,rectangle, solid, rounded corners=2mm},
  shaded ingredient/.style={ingredient},
  interaction/.style={draw, shorten >=2pt, very thick,},
  interaction connected/.style={interaction,shorten >=0pt},
  offering instance/.style={shaded ingredient, matrix of nodes, row sep=-\pgflinewidth,column sep=-\pgflinewidth, nodes={nested style}}]

  \node[ingredient] at (0,0) (ing1) {Lighting controller};
  \node[ingredient,above left=of ing1] (ing2) {Brightness sensor} edge[->, interaction] (ing1);
  \node[ingredient, above right=of ing1] (ing3) {Light switch} edge[->, interaction] (ing1);
  \node[ingredient, below=of ing1] (ing4) {Lights};
  \draw (ing1) edge[->, interaction] (ing4);

  \matrix[right=6cm of ing1, offering instance] (off1)
  {
    Controller 1 \\
  };

  \matrix[above left=of off1, offering instance] (off2)
  {
    Sensor 1 \\
    Sensor 2 \\
    Sensor 3 \\
  };

  \matrix[above right=of off1, offering instance] (off3)
  {
    Switch 1 \\ Switch 2\\
  };

  \matrix[below=of off1, offering instance] (off4)
  {
    Light 1 & Light 2 & Light 3 & Light 4 \\
  };

  \foreach \row/\factor in {1/0.6,2/0.55,3/0.5}
  \draw[->,interaction connected] (off2-\row-1.east) -| ($(off2-\row-1.east)!\factor!(off1-1-1.west)$) |- (off1-1-1.west);

  \foreach \row/\factor in {1/0.5,2/0.4}
  \draw[->,interaction connected] (off3-\row-1.west) -| ($(off3-\row-1.west)!\factor!(off1-1-1.east)$) |- (off1-1-1.east);

  \foreach \column in {1,2,3,4}
  \draw[->,interaction connected] (off1-1-1.south) |- ($(off1-1-1.south)!0.5!(off4-1-\column)$) -| (off4-1-\column.north);

  \node[fit=(ing2) (ing4) (ing3), dashed,label=below:Recipe] (recipe) {};
  \node[fit=(off2) (off3) (off4), dashed,label=below:Recipe instance] (runtime) {};

  % So apparently post-length is applied after shorten. So we manually calculate the correct coordinates.
  \draw[thick, ->,decorate, decoration={snake,post length=2pt}] (recipe.east |- ing1.east) -- ($(off1.west -| runtime.west) - (2pt,0pt)$)
  node[midway, below,align=left, draw=none] {Matching algorithm\\ \& OSR resolution};
\end{tikzpicture}

%%% Local Variables:
%%% TeX-master: "../paper-dynamic.tex"
%%% End:

